JPEG Meets PDE-based Image Compression

Inpainting-based image compression is emerging as a promising competitor to transform-based compression techniques. Its key idea is to reconstruct image information from only few known regions through inpainting. Specific partial differential equations (PDEs) such as edge-enhancing diffusion (EED) give high quality reconstructions of image structures with low or medium texture. Even though the strengths of PDE- and transform-based compression are complementary, they have rarely been combined within a hybrid codec. We propose to sparsify blocks of a JPEG compressed image and reconstruct them with EED inpainting. Our codec consistently outperforms JPEG and gives useful indications for successfully developing hybrid codecs further. Furthermore, our method is the first to choose regions rather than pixels as known data for PDE-based compression. It also gives novel insights into the importance of corner regions for EED-based codecs.

==> figures/rd-kodim15/beed.dat <==
rate psnr
17.2 37.167613903553
34.681 33.6690059306963
52.513 31.9149906501997
70.44 30.8636944837531
86.912 30.0439010494527
107.223 29.3028838442692
122.626 28.8874420663302


==> figures/rd-kodim15/jpeg.dat <==
rate psnr
19.48 36.0121300016337
25.01 34.7580422075806
30.09 33.8148376469534
34.73 33.1080908222921
40.32 32.3819234035595
48.08 31.5636574495675
62.19 30.2614332459833
92.68 27.8488014923821
123.41 24.7069774358546



==> figures/rd-kodim15/reed.dat <==
rate	mse	psnr
19.22653	10.175083	38.0554240033724
37.676876	23.729343	34.377946468994
59.422879	39.082318	32.2110004674352
76.32889	54.336099	30.7799190535778
91.128853	57.48268	30.5354335293532
115.982991	64.750809	30.0183516198271



==> figures/rd-kodim20/beed.dat <==
rate psnr
17.788 38.0687112033025
36.495 34.2175703389382
54.242 32.2704471288174
73.135 30.9302033611867
94.381 29.9933262456033
110.002 29.303338942426
125.723 28.7026403188568


==> figures/rd-kodim20/jpeg.dat <==
rate psnr
15.01 38.9802614625249
22.72 36.5248489144915
28.7 35.1933155533624
34.11 34.262796877702
38.67 33.5638797027532
43.95 32.8690612088451
51.32 31.9865184539729
64.56 30.667481326853
93.09 28.2934999083519
123.27 25.3888571363612



==> figures/rd-kodim20/reed.dat <==
rate	mse	psnr
19.476671	9.352832	38.4213722745569
38.734625	21.403011	34.8260548617764
57.623242	33.346269	32.9003311162153
76.66123	43.245172	31.7714273209133
95.2955	52.022881	30.9688596134031
113.7902	60.85885	30.2875661927647



==> figures/rd-kodim23/beed.dat <==
rate mse psnr
17.646 6.534 39.979
35.066 12.797 37.060
53.456 20.099 35.099
71.638 27.238 33.779
89.579 35.202 32.665
111.069 46.69	31.438564869371
129.762 52.704	30.9123678337825



==> figures/rd-kodim23/jpeg.dat <==
rate psnr
15.26 39.6410935564469
24.19 37.785693761339
31.2 36.6299066791275
37.29 35.753535689881
42.5 35.1002889788254
48.7 34.3909124580775
57.21 33.4167812419092
71.81 31.8535141587879
101.36 28.899761578122
130.38 25.2511623516757


==> figures/rd-kodim23/reed.dat <==
rate mse psnr
19.434636	6.330789	40.1162252178377
38.319409	12.565979	37.1388403127119
56.554149	18.087794	35.5569475763702
80.61662	32.250989	33.0453732373672
92.945399	30.675907	33.2628294841682
109.187616	35.643942	32.6109463255761


